Characterizing Kepler Asteroseismic Targets

Stellar structure and evolution can be studied in great detail by asteroseismic methods, provided data of high precision are available. We determine the effective temperature (Teff), surface gravity (log g), metallicity, and the projected rotational velocity (v sin i) of 44 Kepler asteroseismic targets using our high-resolution (R > 20,000) spectroscopic observations; these parameters will then be used to compute asteroseismic models of these stars and to interpret the Kepler light curves.We use the method of cross correlation to measure the radial velocity (RV) of our targets, while atmospheric parameters are derived using the ROTFIT code and spectral synthesis method. We discover three double-lined spectroscopic binaries, HIP 94924, HIP 95115, and HIP 97321 - for the last system, we provide the orbital solution, and we report two suspected single-lined spectroscopic binaries, HIP94112 and HIP 96062. For all stars from our sample we derive RV, v sin i, Teff, log g, and metallicity, and for six stars, we perform a detailed abundance analysis. A spectral classification is done for 33 targets. Finally, we show that the early-type star HIP 94472 is rotating slowly (v sin i = 13 kms/1) and we confirm its classification to the Am spectral type which makes it an interesting and promising target for asteroseismic modeling. The comparison of the results reported in this paper with the information in the Kepler Input Catalog (KIC) shows an urgent need for verification and refinement of the atmospheric parameters listed in the KIC. That refinement is crucial for making a full use of the data delivered by Kepler and can be achieved only by a detailed ground-based study.

==> table-rv.txt <==
                                           Table 1

The radial velocity measurements of 44 Kepler asteroseismic targets. The following columns contain the 
Hipparcos and Kepler KIC-10 numbers, the stars' equatorial coordinates, the Kepler magnitude (KEP_mag)
the Heliocentric Julian Day of the middle of the observation, the radial velocity of the star and its 
standard error (except for the RV determinations produced by TODCOR which does not provide errors),
and the name of the instrument used. The two last columns list the exposure time and the signal-to-noise 
ratio for the spectrograms acquired with FRESCO. At the remaining observing sites, the exposure time was 
set to 1200s, and the S/N was 15-20.


 HIP        KIC-10    RA_2000       DEC_2000    KEP_mag  HJD            RV      err   Instrument     Texp    S/N
                      hh:mm:ss      dd:mm:ss    [mag]    +2400000       [km/s]  [km/s]               [s]        
       
 91990      8343931   18:44:57.58  +44:21:32.3   8.25    54656.4941       9.75   0.83  FRESCO        3600     60
 91990      8343931   18:44:57.58  +44:21:32.3   8.25    54667.3607       9.46   0.71  FRESCO        3600     95
       
 92962      9139163   18:56:22.13  +45:30:25.3   8.33    54656.5414     -29.16   0.17  FRESCO        3600     70
 92962      9139163   18:56:22.13  +45:30:25.3   8.33    54667.4454     -29.96   0.14  FRESCO        2700     80
       
 92983     10454113   18:56:36.62  +47:39:23.1   8.62    54662.4821     -23.64   0.22  FRESCO        5400     65
       
 93108A    10124866   18:58:03.46  +47:11:29.9   7.58    49611.6611     -30.48   0.45  Tillinghast                   
 93108A    10124866   18:58:03.46  +47:11:29.9   7.58    49883.9103     -29.32   0.40  Tillinghast                   
 93108A    10124866   18:58:03.46  +47:11:29.9   7.58    49969.6783     -29.08   0.50  Tillinghast                   
 93108A    10124866   18:58:03.46  +47:11:29.9   7.58    50203.9409     -29.93   0.54  Tillinghast                   
 93108A    10124866   18:58:03.46  +47:11:29.9   7.58    50209.9746     -29.36   0.68  Tillinghast                   
 93108A    10124866   18:58:03.46  +47:11:29.9   7.58    50239.8830     -31.11   0.47  Tillinghast                   
 93108A    10124866   18:58:03.46  +47:11:29.9   7.58    50566.8576     -31.17   0.40  MMT                    
 93108A    10124866   18:58:03.46  +47:11:29.9   7.58    50587.8814     -29.59   0.41  Tillinghast                   
 93108A    10124866   18:58:03.46  +47:11:29.9   7.58    50711.7046     -29.89   0.33  MMT                    
 93108A    10124866   18:58:03.46  +47:11:29.9   7.58    50740.6190     -28.97   0.36  Tillinghast                   
 93108A    10124866   18:58:03.46  +47:11:29.9   7.58    50798.5505     -29.68   0.34  MMT                    
 93108A    10124866   18:58:03.46  +47:11:29.9   7.58    50916.9594     -29.89   0.36  Tillinghast                   
 93108A    10124866   18:58:03.46  +47:11:29.9   7.58    51682.9314     -28.45   0.57  Tillinghast                   
 93108A    10124866   18:58:03.46  +47:11:29.9   7.58    51744.7917     -29.94   0.51  Tillinghast                   
 93108A    10124866   18:58:03.46  +47:11:29.9   7.58    52007.9038     -29.70   0.41  Tillinghast                   
 93108A    10124866   18:58:03.46  +47:11:29.9   7.58    52034.9998     -30.69   0.44  Tillinghast                   
 93108A    10124866   18:58:03.46  +47:11:29.9   7.58    52070.9650     -29.71   0.40  Tillinghast                   
 93108A    10124866   18:58:03.46  +47:11:29.9   7.58    52095.8416     -30.50   0.38  Tillinghast                   
 93108A    10124866   18:58:03.46  +47:11:29.9   7.58    52213.6401     -28.63   0.49  Tillinghast                   
 93108A    10124866   18:58:03.46  +47:11:29.9   7.58    52425.9819     -29.37   0.48  Tillinghast                   
 93108A    10124866   18:58:03.46  +47:11:29.9   7.58    52450.8752     -30.50   0.43  Tillinghast                   
 93108A    10124866   18:58:03.46  +47:11:29.9   7.58    52537.5865     -30.00   0.49  Tillinghast                   
 93108A    10124866   18:58:03.46  +47:11:29.9   7.58    52573.6363     -29.76   0.51  Tillinghast                   
 93108A    10124866   18:58:03.46  +47:11:29.9   7.58    52807.8178     -29.47   0.50  Tillinghast                   
 93108A    10124866   18:58:03.46  +47:11:29.9   7.58    52927.5763     -30.00   0.35  Tillinghast                   
 93108A    10124866   18:58:03.46  +47:11:29.9   7.58    53192.7548     -29.00   0.42  Tillinghast                   
 93108A    10124866   18:58:03.46  +47:11:29.9   7.58    53217.8029     -29.51   0.45  Tillinghast                   
       
 93108B    10124866   18:58:03.46  +47:11:29.9   7.58    49611.6596     -34.33   0.45  Tillinghast                   
 93108B    10124866   18:58:03.46  +47:11:29.9   7.58    49883.9080     -34.44   0.48  Tillinghast                   
 93108B    10124866   18:58:03.46  +47:11:29.9   7.58    49969.6761     -32.21   0.52  Tillinghast                   
 93108B    10124866   18:58:03.46  +47:11:29.9   7.58    50203.9394     -32.61   0.60  Tillinghast                   
 93108B    10124866   18:58:03.46  +47:11:29.9   7.58    50209.9730     -31.93   0.78  Tillinghast                   
 93108B    10124866   18:58:03.46  +47:11:29.9   7.58    50239.8811     -32.44   0.44  Tillinghast                   
 93108B    10124866   18:58:03.46  +47:11:29.9   7.58    50566.8560     -30.92   0.47  MMT                    
 93108B    10124866   18:58:03.46  +47:11:29.9   7.58    50587.8793     -32.90   0.55  Tillinghast                   
 93108B    10124866   18:58:03.46  +47:11:29.9   7.58    50711.7068     -32.10   0.35  MMT                    
 93108B    10124866   18:58:03.46  +47:11:29.9   7.58    50740.6209     -31.83   0.38  Tillinghast                   
 93108B    10124866   18:58:03.46  +47:11:29.9   7.58    50798.5488     -32.18   0.34  MMT                    
 93108B    10124866   18:58:03.46  +47:11:29.9   7.58    50916.9572     -32.23   0.36  Tillinghast                   
 93108B    10124866   18:58:03.46  +47:11:29.9   7.58    51682.9330     -31.38   0.44  Tillinghast                   
 93108B    10124866   18:58:03.46  +47:11:29.9   7.58    51744.7942     -31.48   0.50  Tillinghast                   
 93108B    10124866   18:58:03.46  +47:11:29.9   7.58    52007.9018     -33.65   0.52  Tillinghast                   
 93108B    10124866   18:58:03.46  +47:11:29.9   7.58    52034.9989     -32.59   0.51  Tillinghast                   
 93108B    10124866   18:58:03.46  +47:11:29.9   7.58    52070.9630     -32.19   0.45  Tillinghast                   
 93108B    10124866   18:58:03.46  +47:11:29.9   7.58    52095.8395     -31.26   0.41  Tillinghast                   
 93108B    10124866   18:58:03.46  +47:11:29.9   7.58    52213.6377     -32.84   0.46  Tillinghast                   
 93108B    10124866   18:58:03.46  +47:11:29.9   7.58    52425.9801     -32.20   0.55  Tillinghast                   
 93108B    10124866   18:58:03.46  +47:11:29.9   7.58    52450.8729     -32.30   0.48  Tillinghast                   
 93108B    10124866   18:58:03.46  +47:11:29.9   7.58    52537.5847     -32.70   0.45  Tillinghast                   
 93108B    10124866   18:58:03.46  +47:11:29.9   7.58    52573.6347     -32.06   0.52  Tillinghast                   
 93108B    10124866   18:58:03.46  +47:11:29.9   7.58    52807.8156     -32.17   0.52  Tillinghast                   
 93108B    10124866   18:58:03.46  +47:11:29.9   7.58    52828.8427     -31.19   0.37  Tillinghast                   
 93108B    10124866   18:58:03.46  +47:11:29.9   7.58    52927.5787     -32.53   0.58  Tillinghast                   
 93108B    10124866   18:58:03.46  +47:11:29.9   7.58    53192.7534     -31.90   0.35  Tillinghast                   
 93108B    10124866   18:58:03.46  +47:11:29.9   7.58    53217.8014     -32.77   0.59  Tillinghast                   
       
 93108AB   10124866   18:58:03.46  +47:11:29.9   7.58    55092.3762     -30.69   0.25  FRESCO        2100     90
       
 93236      7944142   18:59:28.70  +43:43:59.4   7.82    54656.5865      -0.26   0.08  FRESCO        3600     75
 93236      7944142   18:59:28.70  +43:43:59.4   7.82    54667.4011      -1.24   0.14  FRESCO        3000     90
       
 93556     11018874   19:03:19.20  +48:30:35.8   8.83    51680.6685       1.26   0.94  Wyeth                   
 93556     11018874   19:03:19.20  +48:30:35.8   8.83    54663.4039       0.71   0.80  FRESCO        5400     80
       
 93594      4818496   19:03:39.26  +39:54:39.4   8.14    54664.3481      14.78   7.82  FRESCO        3600     85
       
 93657      5774694   19:04:16.37  +41:00:11.4   8.31    49180.7528     -18.12   0.36  Wyeth                    
 93657      5774694   19:04:16.37  +41:00:11.4   8.31    49228.6280     -18.12   0.43  Wyeth                    
 93657      5774694   19:04:16.37  +41:00:11.4   8.31    49595.6913     -18.09   0.70  Wyeth                    
 93657      5774694   19:04:16.37  +41:00:11.4   8.31    49884.7821     -16.66   0.51  Wyeth                    
 93657      5774694   19:04:16.37  +41:00:11.4   8.31    49902.7605     -16.52   0.56  Wyeth                    
 93657      5774694   19:04:16.37  +41:00:11.4   8.31    49911.7091     -17.27   0.55  Wyeth                    
 93657      5774694   19:04:16.37  +41:00:11.4   8.31    49940.7360     -17.29   0.42  Wyeth                    
 93657      5774694   19:04:16.37  +41:00:11.4   8.31    49968.6046     -16.50   0.51  Wyeth                    
 93657      5774694   19:04:16.37  +41:00:11.4   8.31    49999.5642     -18.61   0.48  Wyeth                    
 93657      5774694   19:04:16.37  +41:00:11.4   8.31    50031.4909     -18.74   0.48  Wyeth                    
 93657      5774694   19:04:16.37  +41:00:11.4   8.31    50207.9921     -18.04   0.46  Tillinghast                   
 93657      5774694   19:04:16.37  +41:00:11.4   8.31    50237.7227     -17.31   0.43  Wyeth                    
 93657      5774694   19:04:16.37  +41:00:11.4   8.31    50304.7443     -17.00   0.69  Wyeth                    
 93657      5774694   19:04:16.37  +41:00:11.4   8.31    50320.6498     -16.76   0.47  Wyeth                    
 93657      5774694   19:04:16.37  +41:00:11.4   8.31    50348.6366     -17.34   0.50  Wyeth                    
 93657      5774694   19:04:16.37  +41:00:11.4   8.31    50382.5240     -17.85   0.48  Wyeth                    
 93657      5774694   19:04:16.37  +41:00:11.4   8.31    50417.4613     -18.27   0.48  Wyeth                    
 93657      5774694   19:04:16.37  +41:00:11.4   8.31    50646.6573     -18.16   0.45  Wyeth                    
 93657      5774694   19:04:16.37  +41:00:11.4   8.31    50667.6791     -17.86   0.37  Wyeth                    
 93657      5774694   19:04:16.37  +41:00:11.4   8.31    50691.6826     -17.19   0.45  Wyeth                    
 93657      5774694   19:04:16.37  +41:00:11.4   8.31    50707.5970     -18.16   0.38  Wyeth                    
 93657      5774694   19:04:16.37  +41:00:11.4   8.31    50722.5710     -17.24   0.48  Wyeth                    
 93657      5774694   19:04:16.37  +41:00:11.4   8.31    51314.7209     -17.71   0.64  Wyeth                    
 93657      5774694   19:04:16.37  +41:00:11.4   8.31    53333.4995     -17.33   0.46  Wyeth                    
 93657      5774694   19:04:16.37  +41:00:11.4   8.31    54659.3565     -17.55   0.16  FRESCO        3600     70
       
 93703      8547390   19:04:50.64  +44:41:28.9   8.38    55092.4089     -41.16   0.12  FRESCO        2700     75
       
 93898      8677933   19:07:12.19  +44:50:30.2   8.87    55092.4245     -13.91   0.54  FRESCO        2400     85
       
 93951     11498538   19:07:46.85  +49:29:07.3   7.34    55092.4527      -9.85   0.43  FRESCO        2100    110
       
 94071      3733735   19:09:01.92  +38:53:59.6   8.37    51784.6576       4.87   1.13  Wyeth                   
 94071      3733735   19:09:01.92  +38:53:59.6   8.37    54658.4672       3.49   0.28  FRESCO        3600     65
       
 94112      3632418   19:09:26.83  +38:42:50.5   8.22    54658.4068     -19.22   0.15  FRESCO        3600     80
       
 94239     12453925   19:11:00.70  +51:21:43.8   8.34    54660.3377       4.65   2.20  FRESCO        3600     70
       
 94343      6432054   19:12:09.53  +41:50:15.3   8.21    54656.4340      20.08   5.30  FRESCO        3300     60
       
 94472     12253106   19:13:38.78  +50:54:30.9   8.41    54662.4086       5.89   1.39  FRESCO        5400     80
       
 94675     10068307   19:15:54.70  +47:03:40.5   8.18    54658.5111     -14.72   0.19  FRESCO        3600     75
       
 94798     11708170   19:17:18.50  +49:51:00.8   7.21    51820.6250      -9.78   1.30  Wyeth                   
 94798     11708170   19:17:18.50  +49:51:00.8   7.21    55092.4832      -9.21   0.51  FRESCO        1500    100
       
 94922     11709006   19:18:56.54  +49:51:35.2   8.78    51868.4839       0.46   0.56  Wyeth                   
 94922     11709006   19:18:56.54  +49:51:35.2   8.78    54659.5015      -0.36   0.36  FRESCO        4200     55
 94922     11709006   19:18:56.54  +49:51:35.2   8.78    54665.4806       0.54   0.18  FRESCO        4500     60
       
 94924A     4150611   19:18:58.20  +39:16:01.4   7.90    55092.5211     -67.03   3.40  FRESCO        2500     95
 94924B     4150611   19:18:58.20  +39:16:01.4   7.90    55092.5211      12.48   3.47  FRESCO        2500     95
 94924A     4150611   19:18:58.20  +39:16:01.4   7.90    55096.5220     -22.28   2.69  FRESCO        2200     30
 94924B     4150611   19:18:58.20  +39:16:01.4   7.90    55096.5220      61.49   4.02  FRESCO        2200     30
 94924A     4150611   19:18:58.20  +39:16:01.4   7.90    55097.4136      13.86   2.89  FRESCO        2100     80
 94924B     4150611   19:18:58.20  +39:16:01.4   7.90    55097.4136     -56.29   3.25  FRESCO        2100     80
       
 94931      6278762   19:19:00.55   +41:38:04.6  8.72    45474.9896     120.75   0.31  MMT                    
 94931      6278762   19:19:00.55   +41:38:04.6  8.72    45563.6434     121.53   0.42  Wyeth                    
 94931      6278762   19:19:00.55   +41:38:04.6  8.72    45623.5348     119.73   0.60  Wyeth                    
 94931      6278762   19:19:00.55   +41:38:04.6  8.72    45814.0012     120.69   0.34  Tillinghast                   
 94931      6278762   19:19:00.55   +41:38:04.6  8.72    46247.7477     121.76   0.48  Wyeth                    
 94931      6278762   19:19:00.55   +41:38:04.6  8.72    46604.8455     121.72   0.45  Tillinghast                   
 94931      6278762   19:19:00.55   +41:38:04.6  8.72    46636.7450     121.04   0.70  Wyeth                    
 94931      6278762   19:19:00.55   +41:38:04.6  8.72    46655.6710     120.46   0.56  Wyeth                    
 94931      6278762   19:19:00.55   +41:38:04.6  8.72    46986.8503     121.87   0.38  Tillinghast                   
 94931      6278762   19:19:00.55   +41:38:04.6  8.72    47375.6608     120.87   0.72  Wyeth                    
 94931      6278762   19:19:00.55   +41:38:04.6  8.72    47638.9405     121.06   0.52  Tillinghast                   
 94931      6278762   19:19:00.55   +41:38:04.6  8.72    48107.7229     121.08   0.50  Wyeth                    
 94931      6278762   19:19:00.55   +41:38:04.6  8.72    48435.7170     121.46   0.79  Wyeth                    
 94931      6278762   19:19:00.55   +41:38:04.6  8.72    48840.6784     121.58   0.47  Wyeth                    
 94931      6278762   19:19:00.55   +41:38:04.6  8.72    48941.4525     121.21   0.44  Wyeth                    
 94931      6278762   19:19:00.55   +41:38:04.6  8.72    49476.7474     120.91   0.63  Wyeth                    
 94931      6278762   19:19:00.55   +41:38:04.6  8.72    50680.7313     121.56   0.52  Wyeth                    
 94931      6278762   19:19:00.55   +41:38:04.6  8.72    50730.5519     121.44   0.48  Wyeth                    
 94931      6278762   19:19:00.55   +41:38:04.6  8.72    50733.5690     121.23   0.36  Wyeth                    
 94931      6278762   19:19:00.55   +41:38:04.6  8.72    50744.6335     121.53   0.35  Tillinghast                   
 94931      6278762   19:19:00.55   +41:38:04.6  8.72    50919.9320     121.45   0.33  Tillinghast                   
 94931      6278762   19:19:00.55   +41:38:04.6  8.72    54660.4947     121.89   0.27  FRESCO        4500     50
 94931      6278762   19:19:00.55   +41:38:04.6  8.72    54664.4876     122.10   0.24  FRESCO        4500     70
       
 95115A     3641446   19:20:59.16   +38:47:23.8  8.37    54657.5489     -32.37   2.45  FRESCO        3600     75
 95115B     3641446   19:20:59.16   +38:47:23.8  8.37    54657.5489      23.69   2.44  FRESCO        3600     75
       
 95274     10532461   19:23:01.94   +47:42:52.5  8.85    51868.4891       6.58   0.60  Wyeth                   
 95274     10532461   19:23:01.94   +47:42:52.5  8.85    54660.3878       7.37   0.26  FRESCO        4500     60
 95274     10532461   19:23:01.94   +47:42:52.5  8.85    54667.4806       6.74   0.24  FRESCO        3000     60
       
 95438      7820638   19:24:48.70   +43:31:18.5  7.95    54657.5924     -19.03   0.21  FRESCO        3600     85
       
 95491     10010623   19:25:25.82   +46:57:29.1  8.40    54660.5433     -21.64   0.50  FRESCO        3600     50
 95491     10010623   19:25:25.82   +46:57:29.1  8.40    54664.5866     -21.88   0.37  FRESCO        3900     80
       
 95548      6862114   19:26:05.47   +42:19:34.1  8.01    54661.4825     -10.61   4.50  FRESCO        5400     75
       
 95549      3747220   19:26:05.93   +38:48:49.1  8.05    55092.5506      -7.22   1.05  FRESCO        2400    105
       
 95568     12258514   19:26:22.08   +50:59:14.1  8.08    51868.4790     -19.58   0.48  Wyeth                   
 95568     12258514   19:26:22.08   +50:59:14.1  8.08    54658.5553     -18.94   0.15  FRESCO        3600     80
 95568     12258514   19:26:22.08   +50:59:14.1  8.08    54667.5872     -19.24   0.13  FRESCO        3000     85
       
 95575A    11506859   19:26:25.97   +49:27:55.0  7.90    48822.7877     -72.96   ...   Wyeth                   
 95575B    11506859   19:26:25.97   +49:27:55.0  7.90    48822.7877     -55.57   ...   Wyeth
 95575     11506859   19:26:25.97   +49:27:55.0  7.90    54658.5955     -69.35   0.20  FRESCO        3000     60
 95575     11506859   19:26:25.97   +49:27:55.0  7.90    54661.4080     -68.58   0.38  FRESCO        5400     80
       
 95580     11189959   19:26:28.37   +48:52:14.9  8.21    54664.3935      -7.14   6.23  FRESCO        3600     95
       
 95661     11402951   19:27:32.81   +49:15:23.5  8.13    54661.5412     -25.38   3.39  FRESCO        4500     65
       
 95876      8561664   19:29:56.69   +44:41:22.9  7.78    51784.6916       6.34   0.90  Wyeth                   
 95876      8561664   19:29:56.69   +44:41:22.9  7.78    55092.5709       5.40   0.21  FRESCO        1800     80
       
 96010      3347643   19:31:16.22   +38:24:02.9  8.02    55092.5915     -10.06   6.78  FRESCO        1800     80
 96010      3347643   19:31:16.22   +38:24:02.9  8.02    55097.4381      -7.66   4.43  FRESCO        1800     80
       
 96062     11031993   19:31:56.02   +48:35:34.2  8.47    45183.6809     -53.79   4.36  Wyeth                    
 96062     11031993   19:31:56.02   +48:35:34.2  8.47    45563.6242     -58.71   2.07  Wyeth                    
 96062     11031993   19:31:56.02   +48:35:34.2  8.47    45834.9597     -57.49   1.62  Tillinghast                   
 96062     11031993   19:31:56.02   +48:35:34.2  8.47    45867.8580     -56.39   2.21  Tillinghast                   
 96062     11031993   19:31:56.02   +48:35:34.2  8.47    45869.9034     -57.51   2.74  Tillinghast                   
 96062     11031993   19:31:56.02   +48:35:34.2  8.47    45896.7742     -57.29   1.85  Wyeth                    
 96062     11031993   19:31:56.02   +48:35:34.2  8.47    45945.6979     -57.10   2.01  Wyeth                    
 96062     11031993   19:31:56.02   +48:35:34.2  8.47    45978.6466     -59.09   1.26  MMT                    
 96062     11031993   19:31:56.02   +48:35:34.2  8.47    46007.4644     -61.95   1.88  Wyeth                    
 96062     11031993   19:31:56.02   +48:35:34.2  8.47    46220.7411     -54.42   1.99  Wyeth                    
 96062     11031993   19:31:56.02   +48:35:34.2  8.47    46226.9105     -55.78   1.02  Tillinghast                   
 96062     11031993   19:31:56.02   +48:35:34.2  8.47    46260.8313     -56.92   1.26  Wyeth                    
 96062     11031993   19:31:56.02   +48:35:34.2  8.47    46271.7959     -58.05   1.59  Wyeth                    
 96062     11031993   19:31:56.02   +48:35:34.2  8.47    46310.6188     -57.67   1.45  Wyeth                    
 96062     11031993   19:31:56.02   +48:35:34.2  8.47    46338.6509     -57.29   1.43  Wyeth                    
 96062     11031993   19:31:56.02   +48:35:34.2  8.47    46361.5157     -57.97   1.35  Wyeth                    
 96062     11031993   19:31:56.02   +48:35:34.2  8.47    46423.4416     -57.57   2.14  Wyeth                    
 96062     11031993   19:31:56.02   +48:35:34.2  8.47    46490.8970     -59.34   1.93  Wyeth                    
 96062     11031993   19:31:56.02   +48:35:34.2  8.47    46492.9401     -56.26   1.82  Wyeth                    
 96062     11031993   19:31:56.02   +48:35:34.2  8.47    46512.8649     -56.87   1.23  Wyeth                    
 96062     11031993   19:31:56.02   +48:35:34.2  8.47    46535.8229     -58.94   2.30  Wyeth                    
 96062     11031993   19:31:56.02   +48:35:34.2  8.47    46549.8149     -56.77   1.47  Wyeth                    
 96062     11031993   19:31:56.02   +48:35:34.2  8.47    46565.6582     -57.64   2.17  Wyeth                    
 96062     11031993   19:31:56.02   +48:35:34.2  8.47    46592.7119     -57.18   1.66  Wyeth                    
 96062     11031993   19:31:56.02   +48:35:34.2  8.47    46605.8565     -56.65   1.17  Tillinghast                   
 96062     11031993   19:31:56.02   +48:35:34.2  8.47    46607.8972     -60.15   1.51  Tillinghast                   
 96062     11031993   19:31:56.02   +48:35:34.2  8.47    46623.7809     -59.02   1.31  Wyeth                    
 96062     11031993   19:31:56.02   +48:35:34.2  8.47    46659.7267     -57.43   1.13  Wyeth                    
 96062     11031993   19:31:56.02   +48:35:34.2  8.47    46687.6873     -58.63   1.36  Wyeth                    
 96062     11031993   19:31:56.02   +48:35:34.2  8.47    46715.5355     -56.16   1.01  Wyeth                    
 96062     11031993   19:31:56.02   +48:35:34.2  8.47    46749.4601     -58.23   1.03  Wyeth                    
 96062     11031993   19:31:56.02   +48:35:34.2  8.47    47137.5772     -59.32   1.21  Tillinghast                   
 96062     11031993   19:31:56.02   +48:35:34.2  8.47    47231.9056     -57.95   1.36  Wyeth                    
 96062     11031993   19:31:56.02   +48:35:34.2  8.47    47344.8195     -55.40   1.50  Tillinghast                   
 96062     11031993   19:31:56.02   +48:35:34.2  8.47    47369.7995     -56.86   0.99  Tillinghast                   
 96062     11031993   19:31:56.02   +48:35:34.2  8.47    47406.6473     -54.73   1.54  Wyeth                    
 96062     11031993   19:31:56.02   +48:35:34.2  8.47    47426.6748     -56.79   3.08  Wyeth                    
 96062     11031993   19:31:56.02   +48:35:34.2  8.47    47464.6331     -57.97   1.38  Tillinghast                   
 96062     11031993   19:31:56.02   +48:35:34.2  8.47    47484.4854     -58.22   1.43  Wyeth                    
 96062     11031993   19:31:56.02   +48:35:34.2  8.47    47522.4448     -58.84   2.48  Wyeth                    
 96062     11031993   19:31:56.02   +48:35:34.2  8.47    47639.8389     -61.44   1.69  Wyeth                    
 96062     11031993   19:31:56.02   +48:35:34.2  8.47    47661.9841     -58.13   1.41  Tillinghast                   
 96062     11031993   19:31:56.02   +48:35:34.2  8.47    47669.9021     -59.77   1.60  Tillinghast                   
 96062     11031993   19:31:56.02   +48:35:34.2  8.47    47688.9029     -57.50   1.91  Tillinghast                   
 96062     11031993   19:31:56.02   +48:35:34.2  8.47    47698.9463     -54.42   1.75  Tillinghast                   
 96062     11031993   19:31:56.02   +48:35:34.2  8.47    48086.8092     -56.79   1.31  Wyeth                    
 96062     11031993   19:31:56.02   +48:35:34.2  8.47    48141.6939     -58.54   1.69  Tillinghast                   
 96062     11031993   19:31:56.02   +48:35:34.2  8.47    48175.7314     -57.76   2.10  Tillinghast                   
 96062     11031993   19:31:56.02   +48:35:34.2  8.47    48200.6136     -57.50   1.83  Tillinghast                   
 96062     11031993   19:31:56.02   +48:35:34.2  8.47    48400.9827     -59.17   1.38  Tillinghast                   
 96062     11031993   19:31:56.02   +48:35:34.2  8.47    48436.8862     -57.73   0.76  Tillinghast                   
 96062     11031993   19:31:56.02   +48:35:34.2  8.47    48460.8078     -59.15   1.61  Tillinghast                   
 96062     11031993   19:31:56.02   +48:35:34.2  8.47    48787.6684     -58.14   2.26  Wyeth                    
 96062     11031993   19:31:56.02   +48:35:34.2  8.47    49225.7601     -59.87   1.47  Wyeth                    
 96062     11031993   19:31:56.02   +48:35:34.2  8.47    49241.7067     -55.44   2.39  Wyeth                    
 96062     11031993   19:31:56.02   +48:35:34.2  8.47    49260.6722     -61.08   1.40  Wyeth                    
 96062     11031993   19:31:56.02   +48:35:34.2  8.47    49314.5810     -58.10   1.79  Tillinghast                   
 96062     11031993   19:31:56.02   +48:35:34.2  8.47    49326.5585     -56.34   2.24  Tillinghast                   
 96062     11031993   19:31:56.02   +48:35:34.2  8.47    49441.8292     -60.29   1.76  Wyeth                    
 96062     11031993   19:31:56.02   +48:35:34.2  8.47    49465.9639     -59.04   1.29  Tillinghast                   
 96062     11031993   19:31:56.02   +48:35:34.2  8.47    49470.9948     -57.26   1.31  Tillinghast                   
 96062     11031993   19:31:56.02   +48:35:34.2  8.47    49521.7851     -57.03   1.74  Tillinghast                   
 96062     11031993   19:31:56.02   +48:35:34.2  8.47    49525.8701     -58.10   1.14  Tillinghast                   
 96062     11031993   19:31:56.02   +48:35:34.2  8.47    49552.8368     -57.92   1.59  Tillinghast                   
 96062     11031993   19:31:56.02   +48:35:34.2  8.47    49565.7928     -56.92   1.16  Tillinghast                   
 96062     11031993   19:31:56.02   +48:35:34.2  8.47    49610.6820     -61.05   1.59  Tillinghast                   
 96062     11031993   19:31:56.02   +48:35:34.2  8.47    49640.6039     -58.38   0.90  Tillinghast                   
 96062     11031993   19:31:56.02   +48:35:34.2  8.47    49647.5806     -55.69   1.50  Tillinghast                   
 96062     11031993   19:31:56.02   +48:35:34.2  8.47    49678.5822     -57.69   1.33  MMT                    
 96062     11031993   19:31:56.02   +48:35:34.2  8.47    49681.5778     -59.45   1.60  MMT                    
 96062     11031993   19:31:56.02   +48:35:34.2  8.47    49700.5787     -56.18   1.55  Tillinghast                   
 96062     11031993   19:31:56.02   +48:35:34.2  8.47    49706.5600     -56.15   1.39  Tillinghast                   
 96062     11031993   19:31:56.02   +48:35:34.2  8.47    54660.5861     -56.00   1.33  FRESCO        3600     50
 96062     11031993   19:31:56.02   +48:35:34.2  8.47    54664.5389     -56.90   1.00  FRESCO        3900     80
       
 96528      5371516   19:37:27.70   +40:35:19.9  8.37    54659.5507      -5.06   0.25  FRESCO        3600     65
       
 96561      7898839   19:37:51.72   +43:37:31.6  8.86    51784.7228       5.36   0.85  Wyeth                   
 96561      7898839   19:37:51.72   +43:37:31.6  8.86    54663.4783       4.67   0.25  FRESCO        4500     65
       
 96775      4574610   19:40:15.43   +39:40:58.4  8.83    54657.5036     -44.52   0.45  FRESCO        3600     60
 96775      4574610   19:40:15.43   +39:40:58.4  8.83    54665.5435     -43.39   0.51  FRECO         5400     75
       
 97071     11253226   19:43:39.62   +48:55:44.2  8.44    54660.4361      10.42   0.25  FRESCO        3600     60
 97071     11253226   19:43:39.62   +48:55:44.2  8.44    54666.5891      10.36   0.23  FRESCO        4000     75
       
 97236      4484238   19:45:44.59   +39:30:13.2  8.56    51886.4350     -13.85   0.53  Wyeth                   
 97236      4484238   19:45:44.59   +39:30:13.2  8.56    54657.4590     -14.78   0.34  FRESCO        3600     70
       
 97316     12317678   19:46:37.73   +51:01:13.5  8.74    54663.5827     -25.89   0.19  FRESCO        3600     70
       
 97321A     8379927   19:46:41.30   +44:20:54.7  6.96    49201.7669      -2.52   ...   Wyeth                    
 97321A     8379927   19:46:41.30   +44:20:54.7  6.96    49241.7146      -2.21   ...   Wyeth                    
 97321A     8379927   19:46:41.30   +44:20:54.7  6.96    49322.4358      -0.10   ...   Wyeth                    
 97321A     8379927   19:46:41.30   +44:20:54.7  6.96    49566.7887       4.38   ...   Wyeth                    
 97321A     8379927   19:46:41.30   +44:20:54.7  6.96    49592.6946       5.76   ...   Wyeth                    
 97321A     8379927   19:46:41.30   +44:20:54.7  6.96    49595.7278       5.63   ...   Wyeth                    
 97321A     8379927   19:46:41.30   +44:20:54.7  6.96    49610.6527       5.62   ...   Wyeth                    
 97321A     8379927   19:46:41.30   +44:20:54.7  6.96    49615.5584       5.48   ...   Wyeth                    
 97321A     8379927   19:46:41.30   +44:20:54.7  6.96    49625.6038       6.94   ...   Wyeth                    
 97321A     8379927   19:46:41.30   +44:20:54.7  6.96    49638.5632       6.03   ...   Wyeth                    
 97321A     8379927   19:46:41.30   +44:20:54.7  6.96    49767.9327       9.39   ...   Wyeth                    
 97321A     8379927   19:46:41.30   +44:20:54.7  6.96    49831.8117      10.17   ...   Wyeth                    
 97321A     8379927   19:46:41.30   +44:20:54.7  6.96    49847.7933      10.51   ...   Wyeth                    
 97321A     8379927   19:46:41.30   +44:20:54.7  6.96    49891.7325      10.32   ...   Wyeth                    
 97321A     8379927   19:46:41.30   +44:20:54.7  6.96    49902.7813      10.39   ...   Wyeth                    
 97321A     8379927   19:46:41.30   +44:20:54.7  6.96    49940.7654      10.48   ...   Wyeth                    
 97321A     8379927   19:46:41.30   +44:20:54.7  6.96    49965.6594      10.61   ...   Wyeth                    
 97321A     8379927   19:46:41.30   +44:20:54.7  6.96    50003.6147       9.58   ...   Wyeth                    
 97321A     8379927   19:46:41.30   +44:20:54.7  6.96    50031.5693       8.13   ...   Wyeth                    
 97321A     8379927   19:46:41.30   +44:20:54.7  6.96    50210.9781       3.24   ...   Tillinghast                   
 97321A     8379927   19:46:41.30   +44:20:54.7  6.96    50315.7389      -3.89   ...   Wyeth                    
 97321A     8379927   19:46:41.30   +44:20:54.7  6.96    50348.6274      -4.38   ...   Wyeth                    
 97321A     8379927   19:46:41.30   +44:20:54.7  6.96    50420.5004      -7.00   ...   Wyeth                    
 97321A     8379927   19:46:41.30   +44:20:54.7  6.96    50561.8195      -7.80   ...   Wyeth                    
 97321A     8379927   19:46:41.30   +44:20:54.7  6.96    50611.7134      -7.34   ...   Wyeth                    
 97321A     8379927   19:46:41.30   +44:20:54.7  6.96    50637.8266      -7.34   ...   Wyeth                    
 97321A     8379927   19:46:41.30   +44:20:54.7  6.96    50667.6853      -6.78   ...   Wyeth                    
 97321A     8379927   19:46:41.30   +44:20:54.7  6.96    50705.6646      -6.58   ...   Wyeth                    
 97321A     8379927   19:46:41.30   +44:20:54.7  6.96    50734.5699      -5.85   ...   Wyeth                    
 97321A     8379927   19:46:41.30   +44:20:54.7  6.96    50770.5228      -5.99   ...   Wyeth                    
 97321A     8379927   19:46:41.30   +44:20:54.7  6.96    50801.4497      -5.29   ...   Wyeth                    
 97321A     8379927   19:46:41.30   +44:20:54.7  6.96    50897.8115      -3.20   ...   Wyeth                    
 97321A     8379927   19:46:41.30   +44:20:54.7  6.96    50932.7727      -2.27   ...   Wyeth                    
 97321A     8379927   19:46:41.30   +44:20:54.7  6.96    50966.7720      -2.08   ...   Wyeth                    
 97321A     8379927   19:46:41.30   +44:20:54.7  6.96    51035.7414      -0.67   ...   Wyeth                    
 97321A     8379927   19:46:41.30   +44:20:54.7  6.96    51074.6066       0.64   ...   Wyeth                    
 97321A     8379927   19:46:41.30   +44:20:54.7  6.96    53345.4848      10.05   ...   Wyeth                    
 97321A     8379927   19:46:41.30   +44:20:54.7  6.96    53443.8941      10.57   ...   Wyeth                    
 97321A     8379927   19:46:41.30   +44:20:54.7  6.96    53459.8504       9.60   ...   Wyeth                    
 97321A     8379927   19:46:41.30   +44:20:54.7  6.96    53475.7716       9.99   ...   Wyeth                    
 97321A     8379927   19:46:41.30   +44:20:54.7  6.96    53511.9947       9.13   ...   Tillinghast                   
 97321A     8379927   19:46:41.30   +44:20:54.7  6.96    53512.9943       8.80   ...   Tillinghast                   
       
 97321B     8379927   19:46:41.30   +44:20:54.7  6.96    49201.7669       6.42   ...   Wyeth                    
 97321B     8379927   19:46:41.30   +44:20:54.7  6.96    49241.7146       5.12   ...   Wyeth                    
 97321B     8379927   19:46:41.30   +44:20:54.7  6.96    49322.4358       1.15   ...   Wyeth                    
 97321B     8379927   19:46:41.30   +44:20:54.7  6.96    49566.7887      -6.55   ...   Wyeth                    
 97321B     8379927   19:46:41.30   +44:20:54.7  6.96    49592.6946      -6.73   ...   Wyeth                    
 97321B     8379927   19:46:41.30   +44:20:54.7  6.96    49595.7278      -2.25   ...   Wyeth                    
 97321B     8379927   19:46:41.30   +44:20:54.7  6.96    49610.6527      -8.09   ...   Wyeth                    
 97321B     8379927   19:46:41.30   +44:20:54.7  6.96    49615.5584      -6.49   ...   Wyeth                    
 97321B     8379927   19:46:41.30   +44:20:54.7  6.96    49625.6038      -7.68   ...   Wyeth                    
 97321B     8379927   19:46:41.30   +44:20:54.7  6.96    49638.5632      -3.95   ...   Wyeth                    
 97321B     8379927   19:46:41.30   +44:20:54.7  6.96    49767.9327      -8.84   ...   Wyeth                    
 97321B     8379927   19:46:41.30   +44:20:54.7  6.96    49831.8117      -7.24   ...   Wyeth                    
 97321B     8379927   19:46:41.30   +44:20:54.7  6.96    49847.7933      -9.37   ...   Wyeth                    
 97321B     8379927   19:46:41.30   +44:20:54.7  6.96    49891.7325      -9.82   ...   Wyeth                    
 97321B     8379927   19:46:41.30   +44:20:54.7  6.96    49902.7813     -11.76   ...   Wyeth                    
 97321B     8379927   19:46:41.30   +44:20:54.7  6.96    49940.7654     -11.68   ...   Wyeth                    
 97321B     8379927   19:46:41.30   +44:20:54.7  6.96    49965.6594      -9.91   ...   Wyeth                    
 97321B     8379927   19:46:41.30   +44:20:54.7  6.96    50003.6147     -10.21   ...   Wyeth                    
 97321B     8379927   19:46:41.30   +44:20:54.7  6.96    50031.5693     -10.78   ...   Wyeth                    
 97321B     8379927   19:46:41.30   +44:20:54.7  6.96    50210.9781      -3.86   ...   Tillinghast                   
 97321B     8379927   19:46:41.30   +44:20:54.7  6.96    50315.7389       6.37   ...   Wyeth                    
 97321B     8379927   19:46:41.30   +44:20:54.7  6.96    50348.6274       9.13   ...   Wyeth                    
 97321B     8379927   19:46:41.30   +44:20:54.7  6.96    50420.5004       9.43   ...   Wyeth                    
 97321B     8379927   19:46:41.30   +44:20:54.7  6.96    50561.8195      13.53   ...   Wyeth                    
 97321B     8379927   19:46:41.30   +44:20:54.7  6.96    50611.7134      12.72   ...   Wyeth                    
 97321B     8379927   19:46:41.30   +44:20:54.7  6.96    50637.8266      12.07   ...   Wyeth                    
 97321B     8379927   19:46:41.30   +44:20:54.7  6.96    50667.6853      12.07   ...   Wyeth                    
 97321B     8379927   19:46:41.30   +44:20:54.7  6.96    50705.6646      10.43   ...   Wyeth                    
 97321B     8379927   19:46:41.30   +44:20:54.7  6.96    50734.5699      10.86   ...   Wyeth                    
 97321B     8379927   19:46:41.30   +44:20:54.7  6.96    50770.5228       9.28   ...   Wyeth                    
 97321B     8379927   19:46:41.30   +44:20:54.7  6.96    50801.4497       9.43   ...   Wyeth                    
 97321B     8379927   19:46:41.30   +44:20:54.7  6.96    50897.8115       6.72   ...   Wyeth                    
 97321B     8379927   19:46:41.30   +44:20:54.7  6.96    50932.7727       6.69   ...   Wyeth                    
 97321B     8379927   19:46:41.30   +44:20:54.7  6.96    50966.7720       5.92   ...   Wyeth                    
 97321B     8379927   19:46:41.30   +44:20:54.7  6.96    51035.7414       4.92   ...   Wyeth                    
 97321B     8379927   19:46:41.30   +44:20:54.7  6.96    51074.6066       2.19   ...   Wyeth                    
 97321B     8379927   19:46:41.30   +44:20:54.7  6.96    53345.4848     -10.59   ...   Wyeth                    
 97321B     8379927   19:46:41.30   +44:20:54.7  6.96    53443.8941     -10.63   ...   Wyeth                    
 97321B     8379927   19:46:41.30   +44:20:54.7  6.96    53459.8504     -10.94   ...   Wyeth                    
 97321B     8379927   19:46:41.30   +44:20:54.7  6.96    53475.7716     -10.08   ...   Wyeth                    
 97321B     8379927   19:46:41.30   +44:20:54.7  6.96    53511.9947      -8.58   ...   Tillinghast                   
 97321B     8379927   19:46:41.30   +44:20:54.7  6.96    53512.9943      -9.63   ...   Tillinghast                   
       
 97321AB    8379927   19:46:41.30   +44:20:54.7  6.96    55092.6192       5.98   0.18  FRESCO        1200    100
       
 97341     11255615   19:47:00.98   +48:55:55.2  8.81    54663.5334     -16.75   0.20  FRESCO        4500     65
 97341     11255615   19:47:00.98   +48:55:55.2  8.81    54667.5167     -16.82   0.17  FRESCO        3000     60
       
 97706      5557932   19:51:24.77   +40:44:07.4  8.14    51907.4379     -18.15   0.76  Wyeth                   
 97706      5557932   19:51:24.77   +40:44:07.4  8.14    54659.5905     -24.34   0.31  FRESCO        3000     65
 97706      5557932   19:51:24.77   +40:44:07.4  8.14    54667.5528     -23.88   0.44  FRESCO        2700     60
       
 97992     10162436   19:54:54.17   +47:08:43.0  8.61    54662.5474     -54.30   0.17  FRESCO        5400     60
       

